The Energy and Dynamics of Trapped Radiative Feedback with Stellar Winds

In this paper, we explore the significant, non-linear impact that stellar winds have on H ii regions. We perform a parameter study using three-dimensional radiative magnetohydrodynamic simulations of wind and ultraviolet radiation feedback from a 35 Msun star formed self-consistently in a turbulent, self-gravitating cloud, similar to the Orion Nebula (M42) and its main ionizing source Theta 1 Ori C. Stellar winds suppress early radiative feedback by trapping ionizing radiation in the shell around the wind bubble. Rapid breakouts of warm photoionized gas ('champagne flows') still occur if the star forms close to the edge of the cloud. The impact of wind bubbles can be enhanced if we detect and remove numerical overcooling caused by shocks crossing grid cells. However, the majority of the energy in the wind bubble is still lost to turbulent mixing between the wind bubble and the gas around it. These results begin to converge if the spatial resolution at the wind bubble interface is increased by refining the grid on pressure gradients. Wind bubbles form a thin chimney close to the star, which then expands outwards as an extended plume once the wind bubble breaks out of the dense core the star formed in, allowing them to expand faster than a spherical wind bubble. We also find wind bubbles mixing completely with the photoionized gas when the H ii region breaks out of the cloud as a champagne flow, a process we term 'hot champagne'.

==> reply.txt <==
Dear colleague,

We would like to thank the referee and editorial team for their work in reviewing our manuscript, and for their patience as we prepared our response. We give responses to the specific queries of the referee below in-line with a copy of the report, with lines beginning '>' indicating our response. We have further appended an amended manuscript, including one version with changes highlighted in red.

Best wishes,

Sam Geen, on behalf of the co-authors


The report and detailed response reads as follows:
---

The paper shows 3D calculations of the impact of winds and the radiation field produced by a massive star on a cloud with properties (size, density, etc) that may resemble the physical conditions expected in the early evolution of the Orion Nebula.

The code used for the calculations allow the authors to examine the impact of radiation or that of stellar winds on their own or the impact when both feedback processes act at the same time. The calculations use a mesh refinement routine that ensures that radiative cooling is properly calculated and not spread over a number of grid cells.  The authors also claim to start their calculations with different star formation seeds.

After reading the paper several times, I must confess that I do not follow the part of the title: When More is Less.
Or is it that when you add to the radiative energy the energy of stellar winds, you obtain a smaller HII region radius???
No, surely this is wrong as champagne regions would lead to More or larger photo-ionised regions?  

> As the title appears to be confusing, we have amended it. However, the interpretation of the referee is correct - the simulations suggest that the inclusion of stellar winds leads to a later champagne phase, as the presence of a dense shell around the wind bubble traps the radiation more effectively than the relatively more diffuse medium around the cloud. 

The results obtained deserve to be printed in MNRAS although presently the paper is very long. Here I express some issues that the authors should revise or include in their paper, as well as a collection of obvious misprints.

One of the issues is the very young age that your results imply for the Orion nebula (~ 0.3 Myr).  In the literature the Orion Nebula age could be any number smaller than 10 Myr. Although ages derived using the IMF point at 3Myr as their best bet. Other projects point at different ages, see for example:
N. Da Rio, M. Robberto, L. A. Hillenbrand, T. Henning, and K. G. Stassun 2012, The Astrophysical Journal 748, Number 1

J. Alves and H. Bouy 2012, Astronomy & Astrophysics 547, A97 

H. Drass et al. 2016, Monthly Notices of the Royal Astronomical Society, 461, Issue 2, 11 

Another important paper that should be reference here, is about:  The Orion OB1 association. 1: Stellar content by Brown, A. G. A., de Geus, E. J., & de Zeeuw, P. T.
1994, Astronomy and Astrophysics, vol. 289, no. 1, p. 101-120. Despite the fact that it was printed in 1994, it contains many of your ideas I think sections 5, 5.2, 5.3 and 6 provide a good background scenario for your calculations and give many references to the ideas around on those days.
The authors should explain how their calculated age for the Orion Nebula is a better result than the different ages in the literature. 

> We realise that while the scope of the observational comparison is mentioned in the abstract and later in the paper, it is largely missing from the introduction, which may have caused some confusion. We have thus added text to the introduction, referencing the papers given, to clarify the scope of the work. Our paper does not attempt to simulate the whole Orion region and the multiple populations therein, which we agree are likely to span a number of Myr in age, with star formation ongoing in the region. We should clarify that by Orion Nebula, we specifically refer to the M42 nebula, as stated in the abstract. This is powered principally by the O7V star, Theta^1 Ori C (which has a much smaller binary companion), although honourable mention should be given to Theta^2 Ori A, which is a smaller O9.5IV star (O'Dell, Kollatschny and Ferland, 2017, ApJ). As far as we can tell from the provided references, these specific stars are not discussed. Theta^1 Ori C has an evolutionary mass of around 30-35 Msun (and a spectral mass of 45 Msun, see Simon-Diaz, A. Herrero, Esteban and Najarro, 2006, A&A), so it must be quite young as stars of this mass do not remain on the main sequence for long. Indeed, while these authors estimate an age of 2-3 Myr, they also caution: 'Until the role of the initial rotational velocities is properly understood (for example, the distribution of initial rotational velocities in clusters), the use of isochrones for massive stars in very young clusters should be viewed with particular caution.' Simon-Diaz et al (2006) offers a detailed description of Theta^1 Ori C, but refrains from assigning an age to the star itself. Our paper references 3D spectroscopy of C+ around the M42 nebula itself (Pabst et al, 2019,2020), which combines the spatial extent and velocity of the shell around the nebula to give a more robust age estimate of around 0.3 Myr. This is more robust because it gives us direct observational evidence of the size and expansion rate of the nebula, while observations of the star itself rely on models of the stellar atmosphere, which are dependent on theoretical assumptions, as Simon-Diaz et al (2006) note. We agree that this estimate is still to a second order reliant on assumptions concerning models of the nebular dynamics (i.e. that the expansion rate follows Weaver et al, 1977), hence the need for representative simulations to test the observationally derived estimates.

Page 3,

After eq 1.

n_0 should be equal to 1078 cm^{-3} and n_{ism] should equal 1.34 cm^{-3}

> Amended as proposed.

Page 5

section 3.1, Fig1 color code:

cold, neutral gas (purple), warm, photoionised gas (orange) and hot, wind-shocked gas (light yellow), with contours outlining the wind bubble (cyan) and photoionised gas (red) 

In Fig 1, both runs considering the UV radiation ,with or without winds, Present an “orange region(s)” further out than the location of the red line.
This happens at 0.2 and 0.3 kyr in the run "wind & UV” and also at 0.1 kyr in the run UV Only. This also happens in Fig 12. 
What is the orange or brown region outside the red line??? Also what is the light-green region in the last frame of Figure 15 that changes colour towards the end of the calculated evolution??? Is this a recombining Champagne flow???

> As we note in the caption, the red line encompasses any volume of space in the column where the ionisation fraction exceeds 0.1. Where champagne flows occur, lower ionisation fractions can exist ahead of this boundary, which is not a sharp discontinuity in these cases. An additional note has been added to Figure 1's caption, clarifying this.

The paper says in page 5: "This can be seen in the UV Only run in Figure 2, where the mean radius of the Hii region expands rapidly after ∼ 0.04 Myr, before slowing at 0.1 Myr where parts of the region reach the edge of the box.”

This is true for the UV Only run, but not if you include stellar winds… So are the cases with or without winds the ones that support your model of the Orion Nebula?

> We posit that stellar winds are required to obtain a realistic model of M42 in Orion, in agreement with Pabst et al. (2019,2020), though for subtly different reasons than those posited by their work (where they use simple models that in the end neglect the role of ionising radiation, and instead assume a completely adiabatic wind bubble).

Page 5

"causing the ionisation front to expand supersonically (i.e. out of photoionisation equilibrium)."
 
First: ionisation fronts do not expand!!! they move through the gas!

> Amended to "move outwards"

Secondly, Why is it out of photoionisation equilibrium?  R and D type fronts while moving through the gas supersonically or subsonically, at all times result from the number of ionising photons reaching them per unit area and per unit time, and these are used to cause photoionisations which becomes immediately balanced by recombinations. So how do you get supersonic ionisation fronts out of photoionisation equilibrium???  

> The term was used to distinguish ionisation fronts that advance because the recombinations inside the front do not absorb all the photons from the source, versus ionisation fronts that advance due to thermal expansion. As the term did not add significantly to the argument, I have removed it.

Page 6

the ionisation front grows more slowly when winds are included.

I disagree with the word GROWS used above, it should say advances 

> Amended as proposed

page 14,

Section 3.3 should be updated to include a complete description of the different seeds used in the paper.
in page 14 it  is stated: we vary the initial random seed??? The variation leads to changes in the seed?, What sort of changes???
How does a seed looks before the calculations shown in Fig 12? Or what are the physical conditions around the star in every case???
Who named the seeds???

> In our study, we seed the random number generator with specific defined inputs. These are then used to set the white noise field with which the turbulence power law is convolved to create the intial velocity field. This is a common way to generate initial conditions in similar simulations, and has been done before in studies exploring the influence of non-linear effects on simulation outcomes, e.g. as explored by Goodwin, Whitworth & Ward-Thomson (2004) in star-forming regions, or  Hoffmann et al. (2017) in planet formation and Keller et al (2018) in cosmological galaxy formation. Our own work (Geen et al, 2018, also published in MNRAS) has adopted a very similar approach to the one used in this paper, except that we used two sets of 13 realisations with different seeds as the simulations were less computationally demanding. The choice of a random seed has no further influence on the initial (t=0) bulk properties of the cloud, such as the velocity field's power law, density profile or magnetic field, but instead allows the exploration of how the intrinsically non-linear behaviour of (magneto)hydrodynamics and N-body gravitation influences model outcomes. The stars are then allowed to form self-consistently from these initial conditions as described in the rest of the Methods section. I have accordingly expanded the explanation of this process in the Methods section, and modified the quoted text in Section 3.3 accordingly. The data files for the initial turbulent fields and code used to generate them will be made available as a Data Management package upon publication. These files can be shared on request, although they may be of limited value beyond the updated description given in the paper. 
> I do not understand why it is relevant who named the seeds, so it is difficult for me to respond beyond saying that the simulations included in this paper are first presented in this work. The precise value/naming of the seeds is also not particularly relevant beyond being tracked for data management purposes, as all they do is change the precise values sampled by the (pseudo)random number generator in (pseudo)random ways.
 
Page 16

Section 4 (DISCUSSION) hardly adds any new results relevant to the paper. Most issues here are either to be investigated or speculations and approximate possible solutions to many problems not addressed in this paper. I recommend to delete this section completely. However, Figure
17 should be moved to the last section of the paper.

> I have removed the section and moved relevant (and otherwise missing) context from the literature to a new sub-subsection immediately before it, titled "Additional Effects".

Page 17, Section 5.

Here it is stated: "This is because photoionised gas relies on thermal expansion to drive Hii region expansion, and absorbing most of the radiation in the dense wind shell drastically increases the efficiency of recombination and hence the quantity of gas that can be photo ionised."

This cannot be. If the number of ionising photons is the same with or without a dense shell and each of them are used to ionise a H atom, then the quantity of gas that can be photo ionised should be the same in both cases. Perhaps it was meant to say: 
The extent of the region that can be ionised would be smaller???  

> I agree that the phrasing is somewhat clumsy and have reworked it to qualify the reason why a new configuration of material into a dense shell increases recombination rates overall. Indeed, the argument is broadly that the dense shell around the wind bubble has a higher recombination rate than the same mass were it arranged in its previous configuration at the star's birth (typically close to a n ~ r^-2 profile).

Page 19.

Caption of Figure 16.
"Projections of column density of gas cells with a speed greater than 5 km/s in the seeds set. The top row is projected along the x-axis, and the bottom row along the z-axis. The goal is to track mass swept up by the Hii region and identify where dense shell-like structures remain." 

Both winds and HII region expansion may lead to speeds > 5 km/s and also to dense shells. So, how projections of the column density onto any axis may help to distinguish from mass swept up by the Hii region and identify where dense shell-like structures remain???
I think the mentioned goal of this Figure is not exactly what you want… I suggest to delete this Figure. 

> The term "HII region" has been replaced by "feedback". To clarify, it was not our goal to distinguish regions of H II ionised by radiation or by stellar wind shocks. The goal was to provide another indication of observable behaviour, without adding to the bulk of the paper by describing and producing full synthetic observations, which I nonetheless believe would be interesting for future work.

MISPRINTS
  
Page 4

 3 lines after the start of section 2.4.

Hydrogen  and helium FOLLOW 

> Amended 

Page 5

Section 3 Results

line 1, change wing into wind

> Amended 

line 8,  it says: the the 

> Amended

In page 7, 

section 3.2.1
sphericised it is NOT an English word. This is found twice in this section...

> I searched for this term and while indeed, some of the top results are my previous papers in MNRAS (perhaps because the British spelling is rarer). However, instances of sphericised and sphericized exist in the literature, both in astronomy (see, e.g., The dynamics of satellite disruption in cold dark matter haloes, Choi, Weinberg, & Katz, 2009, or Low-luminosity type IIP supermnovae: SN 2005cs and SN 2020cxd as very low-energy iron core-collapse explosions, Kozyreva, Janka, Kresse, Taubenberger and Baklanov, 2022, both published in MNRAS) and in other fields. I propose to let the editor (language editor or otherwise) decide whether it is appropriate to retain this term as described in the text, given prior art in MNRAS. If the editor asks to remove it, I would proposed "sphered", which is found in the Oxford English Dictionary and used more or less as we define it, although I note that I have not encountered it in this astrophysical context before either, so it would have to be similarly qualified as a new term.

